Long Range Propagation on Continuous-Time Dynamic Graphs

Learning Continuous-Time Dynamic Graphs (C-TDGs) requires accurately modeling spatio-temporal information on streams of irregularly sampled events. While many methods have been proposed recently, we find that most message passing-, recurrent- or self-attention-based methods perform poorly on long-range tasks. These tasks require correlating information that occurred "far" away from the current event, either spatially (higher-order node information) or along the time dimension (events occurred in the past). To address long-range dependencies, we introduce Continuous-Time Graph Anti-Symmetric Network (CTAN). Grounded within the ordinary differential equations framework, our method is designed for efficient propagation of information. In this paper, we show how CTAN's (i) long-range modeling capabilities are substantiated by theoretical findings and how (ii) its empirical performance on synthetic long-range benchmarks and real-world benchmarks is superior to other methods. Our results motivate CTAN's ability to propagate long-range information in C-TDGs as well as the inclusion of long-range tasks as part of temporal graph models evaluation.

==> data/data_clean.csv <==
ngcl,model,t,graphsize,mean,std
1,tgat,seq,3,100.0,0.0
1,tgat,seq,5,100.0,0.0
1,tgat,seq,7,50.12,3.728946438
1,tgat,seq,9,49.89,2.197875344
1,tgat,seq,11,50.3,1.548680672
1,tgat,seq,13,50.21,1.522949913
1,tgat,seq,15,51.12,2.171528717
1,tgat,seq,20,50.56,2.329253351
3,tgat,seq,3,100.0,0.0
3,tgat,seq,5,100.0,0.0
3,tgat,seq,7,48.76,2.12
3,tgat,seq,9,52.31,3.14
3,tgat,seq,11,50.08,4.51
3,tgat,seq,13,49.56,1.105
3,tgat,seq,15,53.21,3.78
3,tgat,seq,20,54.62,5.24
5,tgat,seq,3,100.0,0.0
5,tgat,seq,5,100.0,0.0
5,tgat,seq,7,50.67,4.12
5,tgat,seq,9,47.87,2.72
5,tgat,seq,11,42.67,2.15
5,tgat,seq,13,43.53,0.83
5,tgat,seq,15,50.53,2.15
5,tgat,seq,20,49.07,1.55
1,tgn,seq,3,100.0,0.0
1,tgn,seq,5,77.07,10.35
1,tgn,seq,7,49.59,2.9
1,tgn,seq,9,47.54,3.65
1,tgn,seq,11,51.4,0.82
1,tgn,seq,13,49.64,0.79
1,tgn,seq,15,51.93,2.09
1,tgn,seq,20,49.45,1.66
3,tgn,seq,3,100.0,0.0
3,tgn,seq,5,90.65,20.01
3,tgn,seq,7,50.14,18.52
3,tgn,seq,9,49.43,4.47
3,tgn,seq,11,51.84,5.17
3,tgn,seq,13,51.66,4.11
3,tgn,seq,15,52.43,0.52
3,tgn,seq,20,49.2,2.16
5,tgn,seq,3,100.0,0.0
5,tgn,seq,5,100.0,0.0
5,tgn,seq,7,60.2,13.2
5,tgn,seq,9,48.13,1.36
5,tgn,seq,11,45.07,1.64
5,tgn,seq,13,44.4,0.64
5,tgn,seq,15,48.67,2.76
5,tgn,seq,20,50.13,2.17
1,ctan,seq,3,100.0,0.0
1,ctan,seq,5,100.0,0.0
1,ctan,seq,7,100.0,0.0
1,ctan,seq,9,81.54,19.98
1,ctan,seq,11,48.46,2.1
1,ctan,seq,13,48.23,3.89
1,ctan,seq,15,51.12,2.02
1,ctan,seq,20,49.71,3.3
3,ctan,seq,3,100.0,0.0
3,ctan,seq,5,100.0,0.0
3,ctan,seq,7,100.0,0.0
3,ctan,seq,9,100.0,0.0
3,ctan,seq,11,96.45,5.55
3,ctan,seq,13,93.76,7.89
3,ctan,seq,15,84.95,21.58
3,ctan,seq,20,76.0,24.64
5,ctan,seq,3,100.0,0.0
5,ctan,seq,5,100.0,0.0
5,ctan,seq,7,100.0,0.0
5,ctan,seq,9,99.93,0.21
5,ctan,seq,11,99.6,0.56
5,ctan,seq,13,98.67,1.89
5,ctan,seq,15,93.47,8.78
5,ctan,seq,20,88.93,12.06
1,dyrep,seq,3,100.0,0.0
1,dyrep,seq,5,49.2,2.1
1,dyrep,seq,7,51.0,1.76
1,dyrep,seq,9,47.93,2.73
1,dyrep,seq,11,44.87,0.89
1,dyrep,seq,13,46.73,1.55
1,dyrep,seq,15,48.6,0.47
1,dyrep,seq,20,50.47,2.88
1,jodie,seq,3,100.0,0.0
1,jodie,seq,5,100.0,0.0
1,jodie,seq,7,100.0,0.0
1,jodie,seq,9,100.0,0.0
1,jodie,seq,11,98.53,4.64
1,jodie,seq,13,97.4,7.99
1,jodie,seq,15,60.0,14.91
1,jodie,seq,20,50.87,2.46
1,gm,seq,3,100.0,0.0
1,gm,seq,5,42.58,21.2
1,gm,seq,7,55.4,6.44
1,gm,seq,9,52.8,5.56
1,gm,seq,11,44.65,19.42
1,gm,seq,13,43.77,16.51
1,gm,seq,15,52.49,5.36
1,gm,seq,20,52.04,8.2
1,dyg,seq,3,100.0,0.0
1,dyg,seq,5,42.55,16.95
1,dyg,seq,7,52.94,7.3
1,dyg,seq,9,53.02,6.06
1,dyg,seq,11,51.8,9.52
1,dyg,seq,13,51.7,8.52
1,dyg,seq,15,42.8,16.25
1,dyg,seq,20,42.79,19.62
1,dyrep,pasc,10,5.29,0.47
1,dyrep,pasc,30,5.23,0.11
1,jodie,pasc,10,6.33,0.41
1,jodie,pasc,30,5.76,0.35
1,gm,pasc,10,6.60,0.11
1,gm,pasc,30,5.88,0.08
1,dyg,pasc,10,8.45,0.13
1,dyg,pasc,30,8.07,0.27
1,tgat,pasc,10,5.39,0.19
1,tgat,pasc,30,6.04,0.26
3,tgat,pasc,10,6.53,0.58
3,tgat,pasc,30,8.79,0.29
5,tgat,pasc,10,8.23,0.73
5,tgat,pasc,30,10.38,0.7
1,tgn,pasc,10,6.04,0.27
1,tgn,pasc,30,5.59,0.24
3,tgn,pasc,10,6.55,0.46
3,tgn,pasc,30,7.26,0.82
5,tgn,pasc,10,7.51,0.8
5,tgn,pasc,30,7.9,1.31
1,ctan,pasc,10,7.89,0.33
1,ctan,pasc,30,9.98,0.33
3,ctan,pasc,10,8.53,1.06
3,ctan,pasc,30,10.16,0.52
5,ctan,pasc,10,8.88,0.98
5,ctan,pasc,30,10.41,0.51

